Surrogate neutron-capture studies with fission detection in inverse kinematics at the ESR storage ring

The NECTAR (Nuclear rEaCTions At storage Rings) experiment at the ESR heavy-ion storage ring at GSI/FAIR Darmstadt is dedicated to surrogate reaction studies of neutron-induced reactions on heavy nuclei in inverse kinematics. In this work, we report on the implementation and performance of a newly developed fission-fragment detection system integrated into the NECTAR experimental setup. The upgraded detector configuration enables, for the first time in a surrogate experiment, the simultaneous detection ofgamma-decay residues, multi-neutron-emission residues, and fission fragments. The full setup was used for the first time in an experiment where a stored beam of bare 238U92+ ions at 17.24 MeV/u interacted with a gas-jet deuterium target, populating excited 238U and 239U nuclei via the 238U(d,d') and 238U(d,p) reactions. We describe the geometry of the used fission fragment detectors, design constraints, and simulation-based efficiency determination. The target-like particle identification and beam-like residue spectra demonstrating the performance of the complete setup are also shown.

==> elsarticle/changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------

